Far-infrared Polarization of the Supernova Remnant Cassiopeia A with SOFIA HAWC+

We present polarization observations of the young supernova remnant (SNR) Cas A using the High-resolution Airborne Wideband Camera-Plus (HAWC+) instrument onboard the Stratospheric Observatory for Infrared Astronomy (SOFIA). The polarization map at 154 microns reveals dust grains with strong polarization fractions (5 - 30 percent), supporting previous measurements made over a smaller region of the remnant at 850 microns. The 154 microns emission and the polarization signal is coincident with a region of cold dust observed in the southeastern shell and in the unshocked central ejecta. The highly polarized far-IR emission implies the grains are large (greater than 0.14 microns) and silicate-dominated. The polarization level varies across the SNR, with an inverse correlation between the polarization degree and the intensity and smaller polarization angle dispersion for brighter SNR emission. Stronger polarization is detected between the bright structures. This may result from a higher collision rate between the gas and dust producing a lower grain alignment efficiency where the gas density is higher. We use the dust emission to provide an estimate of the magnetic field strength in Cas A using the Davis-Chandrasekhar-Fermi method. The high polarization level is direct evidence that grains are highly elongated and strongly aligned with the magnetic field of the SNR. The dust mass from the polarized region is 0.14+-0.04 Msun, a lower limit of the amount of dust present within the ejecta of Cas A. This result strengthens the hypothesis that core-collapse SNe are an important contributor to the dust mass in high redshift galaxies.

==> abst.txt <==
We present polarization observations of the young supernova remnant (SNR) Cas~A using the High-resolution Airborne Wideband Camera-Plus (HAWC+) instrument onboard the Stratospheric Observatory for Infrared Astronomy (SOFIA).  The polarization map at 154 μm eveals dust grains with strong polarization fractions (5 - 30 per cent), supporting previous measurements made over a smaller region of the remnant at 850 μm. The 154 μm emission and the polarization signal is coincident with a region of cold dust observed in the southeastern shell and in the unshocked central ejecta.
The highly polarized far-IR emission implies the grains are
large (>0.14 μm) and silicate-dominated. The polarization level varies across the SNR, with an inverse correlation between the polarization degree and the intensity and smaller polarization angle dispersion for brighter SNR emission. Stronger polarization is detected between the bright structures. This may result from a higher collision rate between the gas and dust producing a lower grain alignment efficiency where the gas density is higher. We use the dust emission to provide an estimate of the magnetic field strength in Cas~A using the Davis-Chandrasekhar-Fermi method.  The high polarization level is direct evidence that grains are highly elongated and strongly aligned with the magnetic field of the SNR. The dust mass from the polarized region is 0.14 ± 0.04 M⊙, a lower limit of the amount of dust present within the ejecta of Cas A.
This result strengthens the hypothesis that core-collapse SNe are an important contributor to the dust mass in high redshift galaxies.

